The X-ray Point Source Population Hosted by Globular Clusters in the Elliptical Galaxy NGC 4261

Utilising archival Chandra X-ray Observatory data and Hubble Space Telescope globular cluster catalogues, we probe the time-domain properties of the low mass X-ray binary population in the elliptical galaxy NGC 4261. Of the 98 unique X-ray sources identified in this study, 62 sources are within the optical field of view and, of those, 33% are aligned with an optical cluster counterpart. We find twenty X-ray sources coincident with globular clusters; two are previously discovered ultra-luminous X-ray sources (ULXs) and eighteen are low mass X-ray binaries (GCLMXBs) with $L_X < 10^{39}$ erg s$^{-1}$. ULXs are a heterogeneous class of extremely bright X-ray binaries ($L_X > 10^{39}$ erg s$^{-1}$) and ULXs located in globular clusters (GCULXs) and may be indicators of black holes. Identifying these unusually X-ray bright sources and measuring their optical properties can provide valuable constraints on the progenitors of gravitational wave sources. We compare observations of these sources to the twenty previously-studied GCULXs from five other early-type galaxies, and find that GCULXs in NGC 4261 are of similar colour and luminosity and do not significantly deviate from the rest of the sample in terms of distance from the galaxy centre or X-ray luminosity. Both the GCULX and low mass X-ray binary (GCLMXB) populations of NGC 4261 show long term variability; the former may have implications for fast radio bursts originating in globular clusters and the latter will likely introduce additional scatter into the low mass end of GCLMXB X-ray luminosity functions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
